Clique detection using symmetry-restricted quantum circuits

We show the application of permutation-invariant quantum circuits to the clique problem. The experiment asks to label a clique through identification of the nodes in a larger subgraph. The permutation-invariant quantum circuit outperforms a cyclic-invariant alternative as well as a standard quantum machine learning ansatz. We explain the behavior through the intrinsic symmetry of the problem, in the sense that the problem is symmetric under permutation of both the feature and the label.

==> data/Accuracy_Cn_Average_6_qubits.csv <==
Epoch,Node_Avg,Node_Avg_Error
0,0.47901724137931034,0.0017452760868570992
1,0.49877586206896546,0.003374245646431208
2,0.526603448275862,0.012313925860802412
3,0.5492931034482759,0.01448855096677285
4,0.5692586206896552,0.0101734083370615
5,0.5814540229885058,0.007630755927487374
6,0.5926666666666667,0.008838471603147961
7,0.6021494252873564,0.010888777075095299
8,0.6118620689655173,0.011113141308229803
9,0.6205919540229884,0.011466207601297906
10,0.6266436781609196,0.012694163860074076
11,0.6356724137931035,0.012900322988240334
12,0.6421091954022989,0.01280468189970737
13,0.6478160919540229,0.014243589836561224
14,0.6536609195402299,0.014413772588364926
15,0.6587068965517241,0.01595681615295638
16,0.6621724137931034,0.01662002102775114
17,0.6653908045977012,0.015884106710070692
18,0.6675459770114941,0.01528174901109991
19,0.6708908045977012,0.015067885283201415
20,0.6731494252873561,0.01673161271442374
21,0.6757816091954023,0.01717776143654637
22,0.6778103448275861,0.01720450898916264
23,0.6805689655172413,0.018102731095911057
24,0.6827298850574711,0.01755913093322953
25,0.6835517241379311,0.017083873259983926
26,0.6848505747126437,0.017405161091917937
27,0.6859655172413793,0.017994679020586466
28,0.6858850574712644,0.019163913757361827
29,0.687367816091954,0.019113663286171294
30,0.6879712643678161,0.018808923670845967
31,0.6892471264367814,0.01955096341007861
32,0.6903735632183908,0.019412203409632164
33,0.691367816091954,0.019575231276722053
34,0.691706896551724,0.01988539060998049
35,0.6940057471264368,0.02020736969471128
36,0.6943390804597701,0.02089889139289329
37,0.6948333333333334,0.02177685543287497
38,0.6957413793103449,0.022705074384470905
39,0.6972528735632184,0.02232194623479738
40,0.6981551724137932,0.022105686782853847
41,0.6996206896551724,0.02221961440531879
42,0.7003620689655173,0.022000086532239112
43,0.7010344827586206,0.021776946701684716
44,0.7018333333333334,0.022044946085721513
45,0.7031494252873564,0.022642341161080964
46,0.7042988505747126,0.022006927556156537
47,0.705683908045977,0.022399946830454293
48,0.7060919540229885,0.022346622043066828
49,0.7082068965517241,0.022298927016417947
50,0.7095287356321839,0.0226953121825391
51,0.7103908045977012,0.022332358082837483
52,0.711603448275862,0.022175355855244026
53,0.7127241379310344,0.0221788224512432
54,0.7136436781609196,0.0226577839650981
55,0.7146091954022987,0.022886211476864437
56,0.7154080459770116,0.02338008147796264
57,0.7165172413793104,0.023638164869711865
58,0.7173505747126437,0.023426327792436395
59,0.7180574712643678,0.02335978091219496
60,0.7186781609195402,0.02344182792646916
61,0.7191034482758619,0.023628081068430354
62,0.7198563218390804,0.023410645937663763
63,0.7208045977011494,0.022943614838565593
64,0.7214367816091953,0.02292756843874388
65,0.7223850574712644,0.02310165450872126
66,0.7235172413793105,0.02313542518287705
67,0.724132183908046,0.02279239655117829
68,0.7249942528735631,0.022933027096990636
69,0.7256034482758621,0.022712297969040562
70,0.7265689655172415,0.021989153467197733
71,0.7267586206896551,0.022167012453104786
72,0.7279540229885058,0.021383498921597105
73,0.7281149425287357,0.021649748609949285
74,0.7293965517241379,0.02159533396536017
75,0.7300172413793103,0.021725750402916466
76,0.730683908045977,0.022001712024834228
77,0.7313678160919541,0.02165853383160357
78,0.7316379310344828,0.02112142913632811
79,0.7322873563218391,0.021282192368991166
80,0.732425287356322,0.02069463334146904
81,0.7328448275862068,0.020776658284597103
82,0.7325574712643679,0.020820627956092377
83,0.7324885057471263,0.020657258287221383
84,0.7327068965517243,0.020503958302048327
85,0.7333735632183909,0.020239594148840596
86,0.7331264367816092,0.019968827000985307
87,0.733793103448276,0.019957183117782742
88,0.7344252873563217,0.020314964502598523
89,0.7352126436781609,0.019654259303254807
90,0.7351206896551724,0.019877103272301487
91,0.7355862068965516,0.019447430784029312
92,0.7361206896551723,0.019470255419564122
93,0.7366551724137932,0.01971482730906479
94,0.7369482758620688,0.019324611297703014
95,0.7373160919540229,0.019449077552000555
96,0.7375057471264368,0.018944142697670332
97,0.738132183908046,0.019396921603257747
98,0.7386436781609195,0.019303408670762513
99,0.7385632183908045,0.01931099659197055
100,0.7386724137931034,0.019068596063763234


==> data/Accuracy_Cn_Average_8_qubits.csv <==
Epoch,Node_Avg,Node_Avg_Error
0,0.5122327586206896,0.0014606548280810493
1,0.5149655172413793,0.0019224340363893878
2,0.5182672413793104,0.002667668983209214
3,0.5213275862068965,0.0024044335349519093
4,0.5250431034482759,0.0035145786739891253
5,0.529551724137931,0.004682756801120838
6,0.5327672413793103,0.005702056199329508
7,0.5370086206896552,0.00678195902113375
8,0.539146551724138,0.007477849649981103
9,0.5412327586206896,0.008047672681154371
10,0.5437758620689656,0.008383252941027364
11,0.5454827586206896,0.008332600372139534
12,0.5471379310344827,0.008491626535367641
13,0.5489137931034483,0.008481180864434454
14,0.5507068965517241,0.007975399022160424
15,0.5521637931034483,0.007728566213659546
16,0.5537758620689656,0.007057996578017384
17,0.5558189655172414,0.007137558066580612
18,0.5573706896551724,0.007163840211442368
19,0.5582758620689655,0.007046813030169002
20,0.5593017241379311,0.007338447493433256
21,0.5602672413793104,0.007396891897272836
22,0.5613275862068965,0.007161977357897678
23,0.5623103448275861,0.007457104675216834
24,0.5632931034482759,0.007887624954690526
25,0.5637155172413792,0.00808978388118583
26,0.5644913793103448,0.00786900768696769
27,0.5654396551724138,0.00786760545389963
28,0.5662155172413794,0.007859449525904314
29,0.5668448275862069,0.008024199918436297
30,0.5676896551724138,0.007664536026051806
31,0.5682155172413793,0.007621198064783303
32,0.569198275862069,0.007974389179229857
33,0.5700172413793103,0.008248697734335772
34,0.5707844827586207,0.007994175299658372
35,0.5715775862068966,0.007878911530678588
36,0.5723189655172415,0.007807101411889835
37,0.5726293103448276,0.007750837390136853
38,0.5734224137931035,0.007751157652020043
39,0.5740431034482759,0.007885197054315998
40,0.5747241379310345,0.007831567963829946
41,0.5753103448275861,0.008022504271807712
42,0.5756293103448276,0.008234789945922262
43,0.5758879310344828,0.008241603222636559
44,0.5764827586206897,0.00793739770724793
45,0.5775344827586206,0.007617493242129823
46,0.5782758620689655,0.007917099911281178
47,0.5786724137931034,0.007685342355436358
48,0.5793706896551724,0.007594659761789032
49,0.5800258620689656,0.007291660519937766
50,0.580793103448276,0.007507904742186474


==> data/Accuracy_Entanglement_Average_6_qubits.csv <==
Epoch,Node_Avg,Node_Avg_Error
0,0.5513850574712643,0.001593949439071119
1,0.5512068965517242,0.002278813782882624
2,0.5509712643678161,0.002405208558824355
3,0.5507011494252874,0.0028819073035344553
4,0.5506321839080459,0.0035235040562368834
5,0.5504080459770114,0.004012803240234383
6,0.5506091954022988,0.004105802872039784
7,0.5507586206896552,0.0040955479445339065
8,0.5508850574712644,0.004636756290287211
9,0.5507643678160918,0.004518449389490943
10,0.5508160919540229,0.00487590521336283
11,0.5516609195402299,0.00537207065089857
12,0.552183908045977,0.005337989802374727
13,0.5525402298850574,0.005995299339531693
14,0.5525747126436782,0.005900519982652005
15,0.552367816091954,0.00590222620843689
16,0.5531781609195402,0.005984765571273787
17,0.5535632183908046,0.005849646179320947
18,0.5538448275862069,0.005699317991085354
19,0.5535747126436782,0.005691876873468394
20,0.5535517241379311,0.006273456087761163
21,0.5541206896551724,0.006382150984587667
22,0.5537183908045976,0.006332766245405806
23,0.5542528735632185,0.006626451245187413
24,0.5543620689655172,0.006793420344309454
25,0.5542298850574712,0.007293907399825169
26,0.5550689655172413,0.007590177920419632
27,0.5546724137931035,0.007517590818880052
28,0.5548045977011494,0.007629600728268497
29,0.5554885057471264,0.007388757874213584
30,0.5553678160919541,0.0073246767264143475
31,0.5551609195402298,0.007625832439017138
32,0.5554770114942529,0.007651794104214186
33,0.555948275862069,0.007754722603093606
34,0.556235632183908,0.008166954815149055
35,0.5559597701149426,0.008089811951957371
36,0.5561034482758621,0.00796782734371041
37,0.5566149425287356,0.008307016483246539
38,0.556867816091954,0.007909785067173956
39,0.5566609195402298,0.00794889586951171
40,0.5570459770114943,0.008272153980592794
41,0.5569022988505746,0.008458702196747983
42,0.5572988505747126,0.008224005242823868
43,0.5581781609195402,0.008461534011373823
44,0.5576609195402299,0.008261296849061616
45,0.5582241379310345,0.008255596149030403
46,0.5580862068965516,0.008222702669750137
47,0.5582413793103448,0.008773217121185775
48,0.5580172413793104,0.008790643913587616
49,0.5577183908045976,0.009305824678970362
50,0.557580459770115,0.00857607387690667
51,0.557919540229885,0.008588045535593279
52,0.5581034482758621,0.008984132481267471
53,0.5587068965517242,0.008890831451612766
54,0.5585862068965517,0.008615065144664674
55,0.5584252873563217,0.008882191048368704
56,0.5582701149425287,0.008558511104913437
57,0.5593275862068966,0.008435465012856922
58,0.5594540229885057,0.008413359441374058
59,0.5600287356321839,0.008693069666623764
60,0.5595402298850575,0.008869528249095683
61,0.5602873563218391,0.00866315646016104
62,0.5605344827586207,0.009341502017587018
63,0.5607816091954022,0.009329063135097602
64,0.5603103448275862,0.009791965714044363
65,0.5606034482758621,0.0101791807709778
66,0.5610919540229885,0.010220803917673086
67,0.5606149425287357,0.01027256392480288
68,0.5612011494252873,0.010215254726983569
69,0.5607931034482759,0.010476990896092997
70,0.5616091954022989,0.010886506380306617
71,0.5611666666666667,0.010457685184394732
72,0.5613793103448276,0.010715357688806708
73,0.5613275862068965,0.011090183584600165
74,0.5614310344827587,0.011276301981270947
75,0.5619712643678161,0.011773874234877758
76,0.5619022988505747,0.011433062409731909
77,0.5620804597701149,0.011962001332649852
78,0.5622528735632183,0.011740163237180053
79,0.5620862068965516,0.011890203830915094
80,0.5618448275862068,0.012354701996853651
81,0.5622758620689655,0.012183830203997284
82,0.5625172413793104,0.01225400056966596
83,0.5626609195402298,0.012137905728647353
84,0.5622816091954023,0.012232535495312452
85,0.5626091954022989,0.012118968937182345
86,0.5627873563218391,0.012540859605970284
87,0.5627183908045977,0.01244595994517174
88,0.5625977011494253,0.012296005350946618
89,0.5627298850574712,0.012394589122258865
90,0.5625574712643678,0.012271006611248837
91,0.5627068965517241,0.012410239919019407
92,0.5631494252873565,0.012388109030355471
93,0.563522988505747,0.012884753963730176
94,0.5638620689655173,0.013555084913972363
95,0.5635574712643678,0.013113116150457073
96,0.5640287356321839,0.01316067637426948
97,0.5643103448275862,0.01347499531758683
98,0.5642988505747127,0.013729962200547919
99,0.5644137931034483,0.013635371587265683
100,0.5647816091954022,0.013706759372604863


==> data/Accuracy_Entanglement_Average_8_qubits.csv <==
Epoch,Node_Avg,Node_Avg_Error
0,0.5229137931034482,0.0013640760478735106
1,0.5236982758620689,0.0018479036074612568
2,0.5236293103448275,0.0016876532862058363
3,0.5238448275862069,0.001764590292971092
4,0.5237068965517241,0.0019497246252723787
5,0.523603448275862,0.00217010359910219
6,0.5237672413793103,0.0020439562070186613
7,0.5234655172413792,0.0018129347611222826
8,0.5242413793103449,0.0016924913294877636
9,0.5239741379310344,0.0018765266871406043
10,0.5237586206896552,0.0023453413064956435
11,0.5239655172413794,0.0017306946065066852
12,0.5237758620689654,0.002337183442362413
13,0.5242672413793104,0.0021693020065443485
14,0.5238103448275863,0.002255984545285746
15,0.5233620689655172,0.002185161618553333
16,0.5235603448275863,0.0023423381445969553
17,0.5234655172413792,0.001812548137782688
18,0.5235172413793103,0.0022958598215420648
19,0.5237844827586207,0.0021797117352431138
20,0.5235344827586208,0.002557358973406909
21,0.5235948275862069,0.0026155749023467215
22,0.524,0.002390059293892484
23,0.5239224137931034,0.002497579725739091
24,0.5239655172413793,0.002233671929595155
25,0.5240862068965517,0.0023300909663906445
26,0.5242931034482758,0.0022090565311176993
27,0.5244568965517241,0.0024710102037664447
28,0.5241206896551723,0.0025243562496095207
29,0.524198275862069,0.0027804930549817186
30,0.524301724137931,0.0024030918224624566
31,0.5244741379310345,0.002586514516192967
32,0.5246206896551724,0.0030937718670329337
33,0.5243103448275862,0.002765125294587425
34,0.5244741379310345,0.002632407816587728
35,0.5246637931034482,0.0027839453989441394
36,0.5245775862068967,0.002526892209785366
37,0.5243965517241379,0.0028147911628878483
38,0.5246465517241379,0.0029170192410485
39,0.5243879310344828,0.003278610996544844
40,0.5248189655172414,0.002813428321287821
41,0.5246637931034484,0.0033339071136684753
42,0.5240862068965518,0.0033137158601424205
43,0.5248620689655172,0.0032395272789200067
44,0.5244741379310345,0.003712862058247038
45,0.5243362068965517,0.0037424126410395874
46,0.524405172413793,0.0036965408060631957
47,0.5246120689655173,0.003400203443083442
48,0.5245000000000001,0.003443187926882112
49,0.5245172413793103,0.0037014617072987695
50,0.5242844827586208,0.00329489392761535


==> data/Accuracy_Sn_Average_6_qubits.csv <==
Epoch,Node_Avg,Node_Avg_Error
0,0.5533678160919541,0.0014491064297566093
1,0.6909252873563219,0.013101612456377637
2,0.7246494252873563,0.021024040138638386
3,0.7303045977011494,0.01262786398022881
4,0.7373735632183909,0.010827186997978402
5,0.7513160919540228,0.014585766633332534
6,0.7591206896551723,0.01885234009940139
7,0.7690402298850575,0.013930368553966151
8,0.7735574712643678,0.01107893519734618
9,0.7772183908045976,0.015068483115887314
10,0.7788103448275862,0.012127602909052411
11,0.781419540229885,0.016072006180403168
12,0.790896551724138,0.015861626547551935
13,0.7888275862068964,0.019086333167389006
14,0.7922528735632183,0.020106341610712897
15,0.7928218390804598,0.017479032535964414
16,0.7964022988505747,0.020679670903313126
17,0.8021206896551725,0.0143586272879972
18,0.8103563218390804,0.01675596220930816
19,0.8109425287356321,0.016910901554056116
20,0.8145977011494253,0.020209788585024153
21,0.8133563218390805,0.017305026774611185
22,0.814948275862069,0.018303802287559717
23,0.8184712643678161,0.018776660452547642
24,0.8199367816091954,0.016965258485414733
25,0.8211666666666666,0.016797463793369
26,0.8285287356321839,0.019217677555195274
27,0.8292873563218391,0.01945209777228389
28,0.8285632183908046,0.020461924340775345
29,0.8292068965517242,0.016307787585425754
30,0.8335344827586207,0.01658439046855112
31,0.8343218390804598,0.01724577809385626
32,0.8370919540229886,0.017503403322739853
33,0.8350344827586206,0.016927084488128213
34,0.8352241379310344,0.016071029757433252
35,0.834632183908046,0.01711652477318733
36,0.8392528735632183,0.01677174082931622
37,0.84033908045977,0.017488572728112186
38,0.8383333333333334,0.016396626818922524
39,0.84233908045977,0.014328363748080511
40,0.8416494252873562,0.014255763543396638
41,0.8434827586206897,0.01579220008412017
42,0.8422643678160919,0.01696993566619681
43,0.8408850574712643,0.016100676351362333
44,0.8429597701149425,0.016352266253555292
45,0.843706896551724,0.014904399808232273
46,0.842189655172414,0.014872024575505155
47,0.8437873563218391,0.012754470912766441
48,0.8454425287356323,0.013018566253201082
49,0.8453563218390805,0.014339841410805644
50,0.8459885057471265,0.012595754151795285
51,0.844396551724138,0.016005412273966055
52,0.8464540229885057,0.013196218277508795
53,0.8455977011494253,0.01517117363246828
54,0.8456781609195403,0.014494179522138459
55,0.8458735632183908,0.014199656200978862
56,0.8464080459770115,0.014817563185735481
57,0.8467241379310346,0.015284175222606384
58,0.8452068965517241,0.013066653011661128
59,0.845287356321839,0.012866989210148526
60,0.8444367816091952,0.014411902019080866
61,0.8494080459770116,0.013922108608872047
62,0.8488045977011495,0.014181640280235405
63,0.8488505747126437,0.01677626825600977
64,0.8472758620689654,0.01640979657471597
65,0.848787356321839,0.014258982177163421
66,0.8500517241379311,0.017243370090843223
67,0.850419540229885,0.019520150322296387
68,0.8483735632183907,0.01584520448340653
69,0.8532758620689654,0.01782132326007202
70,0.8511149425287355,0.01650950941433598
71,0.8532011494252875,0.01799767644852935
72,0.8535057471264369,0.017615087178818763
73,0.8540517241379311,0.01641967097619813
74,0.8526954022988504,0.01942845692414105
75,0.851758620689655,0.02110768528543831
76,0.8513448275862069,0.01943373311643842
77,0.8532413793103447,0.01961556730823639
78,0.8528333333333332,0.021816959515273408
79,0.8503160919540229,0.02155558851906589
80,0.8521609195402299,0.020835871290519548
81,0.8525057471264369,0.021570141573555298
82,0.8531666666666667,0.022047627336317394
83,0.8536954022988507,0.017394346994247623
84,0.8549597701149425,0.019099003841558108
85,0.8546954022988505,0.02249548226050729
86,0.8540517241379312,0.0160565128770128
87,0.8558965517241379,0.018717117772912618
88,0.8550402298850573,0.017327426848846944
89,0.8558620689655173,0.01418084075611554
90,0.8540689655172414,0.01764033675414949
91,0.8546896551724137,0.01820896347573098
92,0.8573390804597701,0.01716180309079267
93,0.8582643678160919,0.016698229524044653
94,0.8560287356321838,0.019024276220147622
95,0.8562471264367816,0.018160781110911992
96,0.8554712643678161,0.01725002603519559
97,0.8582988505747124,0.018902916409247114
98,0.8583045977011495,0.018499323187594577
99,0.8576954022988507,0.018091093257935727
100,0.8571551724137931,0.018426585878674354


==> data/Accuracy_Sn_Average_8_qubits.csv <==
Epoch,Node_Avg,Node_Avg_Error
0,0.5588275862068965,0.0012158337882855175
1,0.6588275862068964,0.007233027486938425
2,0.6787413793103448,0.003730894072546004
3,0.68825,0.004207630171088861
4,0.6942672413793103,0.00576713002882618
5,0.6976551724137932,0.006344388717263852
6,0.7014224137931034,0.006280711971169228
7,0.7023706896551724,0.007322170741907451
8,0.7045,0.006858253029061494
9,0.705801724137931,0.008926833476506918
10,0.7087413793103449,0.00862394432901837
11,0.7106637931034484,0.008126527732559626
12,0.7116724137931035,0.008550130869866616
13,0.713301724137931,0.009285529827566476
14,0.7134396551724138,0.009860230100710594
15,0.7155172413793104,0.008300417211534437
16,0.7155689655172414,0.007923575459031947
17,0.7155689655172415,0.009470044906000398
18,0.71725,0.008746692997863464
19,0.7170172413793103,0.00865156600710266
20,0.7161724137931035,0.009580519804606927
21,0.7161810344827586,0.009204421944552836
22,0.7172672413793104,0.009461957624175931
23,0.7180000000000001,0.0090593984662386
24,0.7180431034482759,0.00875411867160336
25,0.7169310344827587,0.009383046578514229
26,0.7186896551724138,0.0085421328307702
27,0.71875,0.008226757549226037
28,0.719146551724138,0.009213882740245557
29,0.7186724137931034,0.009491675233320482
30,0.7189568965517241,0.008694230047669674
31,0.71975,0.009003000324424994
32,0.7195086206896553,0.008870745801266029
33,0.719301724137931,0.009139008258139856
34,0.7189137931034483,0.008561912286415705
35,0.7193448275862069,0.00835056797270986
36,0.7190948275862069,0.00883524442257062
37,0.7197500000000001,0.008857997948586405
38,0.7200862068965518,0.008168642830027292
39,0.7192413793103448,0.00855436483003582
40,0.7192586206896552,0.008137930524071716
41,0.7194137931034482,0.007677409758915559
42,0.7199999999999999,0.00783877566499429
43,0.7191465517241379,0.008153230234480419
44,0.7196637931034484,0.006806942001257184
45,0.7200431034482758,0.007842647231729283
46,0.7195344827586208,0.008271394663205853
47,0.7196724137931035,0.007313508140873667
48,0.7210689655172413,0.007337289346690239
49,0.7201810344827586,0.008265646689494916
50,0.7202155172413792,0.008104931140606446

